Time dependent spectral modeling of Markarian 421 during a violent outburst in 2010

We present the results of extensive modeling of the spectral energy distributions (SEDs) of the closest blazar (z=0.031) Markarian 421 (Mrk 421) during a giant outburst in February 2010. The source underwent rapid flux variations in both X-rays and very high energy (VHE) gamma-rays as it evolved from a low-flux state on 2010 February 13-15 to a high-flux state on 2010 February 17. During this period, the source exhibited significant spectral hardening from X-rays to VHE gamma-rays while exhibiting a "harder when brighter" behavior in these energy bands. We reproduce the broadband SED using a time-dependent multi-zone leptonic jet model with radiation feedback. We find that an injection of the leptonic particle population with a single power-law energy distribution at shock fronts followed by energy losses in an inhomogeneous emission region is suitable for explaining the evolution of Mrk 421 from low- to high-flux state in February 2010. The spectral states are successfully reproduced by a combination of a few key physical parameters, such as the maximum $\&$ minimum cutoffs and power-law slope of the electron injection energies, magnetic field strength, and bulk Lorentz factor of the emission region. The simulated light curves and spectral evolution of Mrk 421 during this period imply an almost linear correlation between X-ray flux at 1-10 keV energies and VHE gamma-ray flux above 200 GeV, as has been previously exhibited by this source. Through this study, a general trend that has emerged for the role of physical parameters is that, as the flare evolves from a low- to a high-flux state, higher bulk kinetic energy is injected into the system with a harder particle population and a lower magnetic field strength.

==> SourceFiles/Readme.txt <==
Here, we list the contents of "SourceFiles" directory:

Complete_manuscript_file.bbl
Complete_manuscript_file.pdf
Complete_manuscript_file.tex
Figure_1_MWL_SED.eps
Figure_2a_LowFluxState.eps
Figure_2b_SSAndLowFluxState.eps
Figure_2c_IntermediateFluxState.eps
Figure_2d_HighFluxState.eps
Figure_3_LowFluxStateLC.eps
Figure_4a_1keVLC.eps
Figure_4b_10keVLC.eps
Figure_4c_500GeVLC.eps
Figure_4d_2TeVLC.eps
Figure_5a_hyst-norm-1keV.eps
Figure_5b_hyst-norm-10keV.eps
Figure_5c_hyst-norm-1GeV.eps
Figure_5d_hyst-norm-500GeV.eps
Readme.txt
ref.bib
texput.log

CleanFiles:
Clean_manuscript_file.bbl
Clean_manuscript_file.pdf
Clean_manuscript_file.tex

The "CleanFiles" directory contains the following files:
Clean_manuscript_file.bbl  Clean_manuscript_file.pdf  Clean_manuscript_file.tex
These files correspond to the version of the Manuscript without "bold font/track changes".


